Observations of $B^0_s \rightarrow\psi(2S)\eta$ and $B^0_{(s)}\rightarrow\psi(2S)\pi^+\pi^-$ decays

First observations of the $B^0_s \rightarrow \psi(2S) \eta$, $B^0 \rightarrow \psi(2S) \pi^+ \pi^-$ and $B^0_s \rightarrow \psi(2S) \pi^+ \pi^-$ decays are made using a dataset corresponding to an integrated luminosity of 1.0~$fb^{-1}$ collected by the LHCb experiment in proton-proton collisions at a centre-of-mass energy of $\sqrt{s}=7$ TeV. The ratios of the branching fractions of each of the $\psi(2S)$ modes with respect to the corresponding $J/\psi$ decays are \[ \frac{\mathcal{B}(B^0_s \rightarrow \psi(2S) \eta) }{\mathcal{B}(B^0_s \rightarrow J/\psi \eta)} =0.83\pm0.14\,(stat)\pm0.12\,(syst)\pm0.02\,(\mathcalB}), \] \[ \frac{\mathcal{B}(B^0 \rightarrow \psi(2S) \pi^+ \pi^-)}{\mathcal{B}(B^0 \rightarrow J/\psi \pi^+ \pi^-)} =0.56\pm0.07\,(stat)\pm0.05\,(syst)\pm0.01\,(\mathcal{B}), \] \[ \frac{\mathcal{B}(B^0_s \rightarrow \psi(2S) \pi^+ \pi^-)}{\mathcal{B}(B^0_s \rightarrow J/\psi \pi^+ \pi^-)} =0.34\pm0.04\,(stat)\pm0.03\,(syst)\pm0.01\,(\mathcal{B}), \] where the third uncertainty corresponds to the uncertainties of the dilepton branching fractions of the $J/\psi$ and $\psi(2S)$ meson decays.

==> LHCb_SPIRES_update.txt <==
merge 329;
EXP = CERN-LHC-LHCb;
TITLE = The Large Hadron Collider Beauty Experiment;
DATE  =  02/--/98 ;
DATE-APPROVED = 09/--/98;
DATE-STARTED =  11/--/09;
DATE-COMPLETED =  9999;
SPOKESPERSON = Golutvin, Andrei;
EMAIL = Andrey.Goloutvin@cern.ch;
URL = http://lhcb-public.web.cern.ch/lhcb-public/;
RELATED ;
ABSTRACT = The LHCb detector is designed to study CP violation and other rare phenomena in decays of hadrons with heavy flavours, in particular B mesons. Interest in CP violation comes not only from elementary particle physics but also from cosmology, in order to explain the dominance of matter over antimatter observed in our universe, which could be regarded as the largest CP violation effect ever seen. The LHCb apparatus was designed as a single-arm forward spectrometer, which is detailed in <a href=/spires/find/hep/www?irn=7933894>The LHCb Detector at the LHC</a>. Six of the key physics measurement to be performed are discussed in <a href=/spires/find/hep/www?irn=8504873>Roadmap for Selected Key Measurements of LHCb</a>.;
ASTR;
  AFFILIATION = Rio de Janeiro, CBPF;
  AUTHOR = Bediaga, Ignacio;
  AUTHOR = De Miranda, Jussara;
  AUTHOR = Ferreira Rodrigues, Fernando;
  AUTHOR = Massafferri, Andre;
  AUTHOR = Nasteva, Irina;
  AUTHOR = dos Reis, Alberto;
ASTR;
  AFFILIATION = Rio de Janeiro Federal U.;
  AUTHOR = Amato, Sandra;
  AUTHOR = Carvalho Akiba, Kazuyoshi;
  AUTHOR = De Paula, Leandro;
  AUTHOR = Francisco, Oscar;
  AUTHOR = Gandelman, Miriam;
  AUTHOR = Gomes, Alvaro;
  AUTHOR = Lopes, Jose;
  AUTHOR = Martins Tostes, Danielle;
  AUTHOR = Otalora Goicochea, Juan Martin;
  AUTHOR = Polycarpo, Erica;
  AUTHOR = Rangel, Murilo;
  AUTHOR = Souza De Paula, Bruno;
  AUTHOR = Vieira, Daniel;
ASTR;
  AFFILIATION = Ramon Llull U., Barcelona;
  AUTHOR = Chen, Pujiang;
  AUTHOR = Gao, Yuanning;
  AUTHOR = Jing, Fanfan;
  AUTHOR = Li, Yiming;
  AUTHOR = Liu, Bo;
  AUTHOR = Lu, Haiting;
  AUTHOR = Wu, Suzhi;
  AUTHOR = Yang, Zhenwei;
  AUTHOR = Yuan, Xuhao;
  AUTHOR = Zhang, Feng;
  AUTHOR = Zhang, Yanxi;
  AUTHOR = Zhong, Liang;
ASTR;
  AFFILIATION = Annecy, LAPP;
  AUTHOR = De Bonis, Isabelle;
  AUTHOR = Decamp, Daniel;
  AUTHOR = Ghez, Philippe;
  AUTHOR = Hopchev, Plamen;
  AUTHOR = Lees, Jean-Pierre;
  AUTHOR = Machikhiliyan, Irina V.;
  AUTHOR = Minard, Marie-Noelle;
  AUTHOR = Pietrzyk, Boleslaw;
  AUTHOR = Qian, Wenbin;
  AUTHOR = T'Jampens, Stephane;
  AUTHOR = Tisserand, Vincent;
  AUTHOR = Tournefier, Edwige;
ASTR;
  AFFILIATION = Clermont-Ferrand U.;
  AUTHOR = Ajaltouni, Ziad;
  AUTHOR = Cogneras, Eric;
  AUTHOR = Deschamps, Olivier;
  AUTHOR = El Rifai, Ibrahim;
  AUTHOR = Grabalosa Gandara, Marc;
  AUTHOR = Henrard, Pierre;
  AUTHOR = Hoballah, Mostafa;
  AUTHOR = Lefevre, Regis;
  AUTHOR = Li Gioi, Luigi;
  AUTHOR = Monteil, Stephane;
  AUTHOR = Niess, Valentin;
  AUTHOR = Perret, Pascal;
  AUTHOR = Roa Romero, Diego;
ASTR;
  AFFILIATION = Marseille, CPPM;
  AUTHOR = Adrover, Cosme;
  AUTHOR = Aslanides, Elie;
  AUTHOR = Cogan, Julien;
  AUTHOR = Le Gac, Renaud;
  AUTHOR = Leroy, Olivier;
  AUTHOR = Mancinelli, Giampiero;
  AUTHOR = Maurice, Emilie;
  AUTHOR = Perrin-Terrin, Mathieu;
  AUTHOR = Sapunov, Matvey;
  AUTHOR = Serrano, Justine;
  AUTHOR = Tsaregorodtsev, Andrei;
ASTR;
  AFFILIATION = Orsay, LAL;
  AUTHOR = Amhis, Yasmine;
  AUTHOR = Barsuk, Sergey;
  AUTHOR = Callot, Olivier;
  AUTHOR = He, Jibo;
  AUTHOR = Kochebina, Olga;
  AUTHOR = Lefrancois, Jacques;
  AUTHOR = Machefert, Frederic;
  AUTHOR = Martin Sanchez, Alexandra ;
  AUTHOR = Nicol, Michelle;
  AUTHOR = Robbe, Patrick;
  AUTHOR = Schune, Marie Helene;
  AUTHOR = Teklishyn, Maksym;
  AUTHOR = Viaud, Benoit;
ASTR;
  AFFILIATION = Paris U., VI-VII;
  AUTHOR = Ben-Haim, Eli;
  AUTHOR = Benayoun, Maurice;
  AUTHOR = Coquereau, Samuel;
  AUTHOR = David, Pascal;
  AUTHOR = Del Buono, Luigi;
  AUTHOR = Martens, Aurelien;
  AUTHOR = Milanes, Diego Alejandro;
  AUTHOR = Polci, Francesco;
ASTR;
  AFFILIATION = Dortmund U.;
  AUTHOR = Albrecht, Johannes;
  AUTHOR = Brambach, Tobias;
  AUTHOR = Cauet, Christophe;
  AUTHOR = Deckenhoff, Mirko;
  AUTHOR = Eitschberger, Ulrich;
  AUTHOR = Ekelhof, Robert;
  AUTHOR = Kaballo, Michael;
  AUTHOR = Kruse, Florian;
  AUTHOR = Meier, Frank;
  AUTHOR = Niet, Ramon;
  AUTHOR = Schlupp, Maximilian;
  AUTHOR = Spaan, Bernhard;
  AUTHOR = Swientek, Stefan;
  AUTHOR = Wishahi, Julian;
ASTR;
  AFFILIATION = Heidelberg, Max Planck Inst.;
  AUTHOR = Aquines Gutierrez, Osvaldo;
  AUTHOR = Britsch, Markward;
  AUTHOR = Fontana, Marianna;
  AUTHOR = Popov, Dmitry;
  AUTHOR = Schmelling, Michael;
  AUTHOR = Volyanskyy, Dmytro;
  AUTHOR = Voss, Helge;
  AUTHOR = Zavertyaev, Mikhail;
ASTR;
  AFFILIATION = Heidelberg U.;
  AUTHOR = Bachmann, Sebastian;
  AUTHOR = Bien, Alexander;
  AUTHOR = Blouw, Johan;
  AUTHOR = Di Canto, Angelo;
  AUTHOR = Dordei, Francesca;
  AUTHOR = Farber, Christian;
  AUTHOR = Gersabeck, Evelina;
  AUTHOR = Hansmann-Menzemer, Stephanie;
  AUTHOR = Jaeger, Andreas;
  AUTHOR = Kreplin, Katharina;
  AUTHOR = Krocker, Georg;
  AUTHOR = Leverington, Blake;
  AUTHOR = Linn, Christian;
  AUTHOR = Marks, Jorg ;
  AUTHOR = Meissner, Marco;
  AUTHOR = Nikodem, Thomas ;
  AUTHOR = Seyfert, Paul;
  AUTHOR = Stahl, Sascha;
  AUTHOR = van Tilburg, Jeroen;
  AUTHOR = Uwer, Ulrich;
  AUTHOR = Wandernoth, Sebastian;
  AUTHOR = Wiedner, Dirk;
  AUTHOR = Zhelezov, Alexey;
ASTR;
  AFFILIATION = University Coll., Dublin;
  AUTHOR = Bifani, Simone;
  AUTHOR = Farry, Stephen;
  AUTHOR = Ilten, Philip;
  AUTHOR = McNulty, Ronan;
  AUTHOR = Wallace, Ronan;
  AUTHOR = Zhang, Wen Chao;
ASTR;
  AFFILIATION = INFN, Bari;
  AUTHOR = Palano, Antimo;
ASTR;
  AFFILIATION = INFN, Bologna;
  AUTHOR = Carbone, Angelo;
  AUTHOR = Derkach, Denis;
  AUTHOR = Falabella, Antonio;
  AUTHOR = Galli, Domenico;
  AUTHOR = Marconi, Umberto;
  AUTHOR = Perazzini, Stefano;
  AUTHOR = Vagnoni, Vincenzo;
  AUTHOR = Valenti, Giovanni;
  AUTHOR = Zangoli, Maria;
ASTR;
  AFFILIATION = INFN, Cagliari;
  AUTHOR = Bonivento, Walter;
  AUTHOR = Cadeddu, Sandro;
  AUTHOR = Cardini, Alessandro;
  AUTHOR = Contu, Andrea;
  AUTHOR = Lai, Adriano;
  AUTHOR = Manca, Giulia;
  AUTHOR = Oldeman, Rudolf;
  AUTHOR = Saitta, Biagio;
ASTR;
  AFFILIATION = INFN, Ferrara;
  AUTHOR = Baldini, Wander;
  AUTHOR = Bozzi, Concezio;
  AUTHOR = Mazurov, Alexander;
  AUTHOR = Savrie, Mauro;
  AUTHOR = Vecchi, Stefania;
ASTR;
  AFFILIATION = INFN, Firenze;
  AUTHOR = Anderlini, Lucio;
  AUTHOR = Bizzeti, Andrea;
  AUTHOR = Frosini, Maddalena;
  AUTHOR = Graziani, Giacomo;
  AUTHOR = Passaleva, Giovanni;
  AUTHOR = Veltri, Michele;
ASTR;
  AFFILIATION = Frascati;
  AUTHOR = Archilli, Flavio;
  AUTHOR = Bencivenni, Giovanni;
  AUTHOR = Campana, Pierluigi;
  AUTHOR = De Simone, Patrizia;
  AUTHOR = Lanfranchi, Gaia;
  AUTHOR = Palutan, Matteo;
  AUTHOR = Sarti, Alessio;
  AUTHOR = Sciascia, Barbara;
  AUTHOR = Soomro, Fatima;
ASTR;
  AFFILIATION = INFN, Genoa;
  AUTHOR = Cardinale, Roberta;
  AUTHOR = Fontanelli, Flavio;
  AUTHOR = Patrignani, Claudia;
  AUTHOR = Petrolini, Alessandro;
  AUTHOR = Sannino, Mario;
ASTR;
  AFFILIATION = INFN, Milan Bicocca;
  AUTHOR = Calvi, Marta;
  AUTHOR = Furcas, Sara;
  AUTHOR = Khanji, Basem;
  AUTHOR = Kucharczyk, Marcin;
  AUTHOR = von Loeben, Joerg;
  AUTHOR = Matteuzzi, Clara;
  AUTHOR = Perego, Davide L.;
  AUTHOR = Pessina, Gianluigi;
ASTR;
  AFFILIATION = INFN, Rome2;
  AUTHOR = Carboni, Giovanni;
  AUTHOR = Furfaro, Emiliano;
  AUTHOR = Santovetti, Emanuele;
  AUTHOR = Satta, Alessia;
ASTR;
  AFFILIATION = INFN, Rome;
  AUTHOR = Alves Jr, Antonio;
  AUTHOR = Auriemma, Giulio;
  AUTHOR = Bocci, Valerio;
  AUTHOR = Martellotti, Giuseppe;
  AUTHOR = Penso, Gianni;
  AUTHOR = Pinci, Davide;
  AUTHOR = Sabatino, Giovanni;
  AUTHOR = Santacesaria, Roberta;
  AUTHOR = Satriano, Celestina;
  AUTHOR = Sciubba, Adalberto;
ASTR;
  AFFILIATION = NIKHEF, Amsterdam;
  AUTHOR = Aaij, Roel;
  AUTHOR = Ali, Suvayu;
  AUTHOR = Bauer, Thomas;
  AUTHOR = van Beuzekom, Martinus;
  AUTHOR = Coco, Victor;
  AUTHOR = David, Pieter;
  AUTHOR = De Bruyn, Kristof;
  AUTHOR = van Eijk, Daan;
  AUTHOR = Farinelli, Chiara;
  AUTHOR = Heijne, Veerle;
  AUTHOR = Hulsbergen, Wouter;
  AUTHOR = Jans, Eddy;
  AUTHOR = Koppenburg, Patrick;
  AUTHOR = Kozlinskiy, Alexandr;
  AUTHOR = van Leerdam, Jeroen;
  AUTHOR = Martinelli, Maurizio;
  AUTHOR = Merk, Marcel;
  AUTHOR = Mous, Ivan;
  AUTHOR = Oggero, Serena;
  AUTHOR = Pellegrino, Antonio;
  AUTHOR = Tsopelas, Panagiotis;
  AUTHOR = Tuning, Niels;
  AUTHOR = Wiggers, Leo;
ASTR;
  AFFILIATION = NIKHEF, Amsterdam;
  AUTHOR = van den Brand, Johannes;
  AUTHOR = Dettori, Francesco;
  AUTHOR = Ketel, Tjeerd;
  AUTHOR = Koopman, Rose;
  AUTHOR = Lambert, Robert W.;
  AUTHOR = Martinez Santos, Diego;
  AUTHOR = Raven, Gerhard;
  AUTHOR = Schiller, Manuel;
  AUTHOR = Syropoulos, Vasileios;
  AUTHOR = Tolk, Siim;
ASTR;
  AFFILIATION = Cracow, INP;
  AUTHOR = Chrzaszcz , Marcin;
  AUTHOR = Dziurda, Agnieszka ;
  AUTHOR = Kucharczyk, Marcin;
  AUTHOR = Morawski, Piotr;
  AUTHOR = Polok, Grzegorz;
  AUTHOR = Wiechczynski, Jaroslaw;
  AUTHOR = Witek, Mariusz;
ASTR;
  AFFILIATION = AGH-UST, Cracow;
  AUTHOR = Idzik, Marek;
  AUTHOR = Muryn, Bogdan;
  AUTHOR = Oblakowska-Mucha, Agnieszka;
  AUTHOR = Senderowska, Katarzyna;
  AUTHOR = Szumlak, Tomasz;
ASTR;
  AFFILIATION = Warsaw, Inst. Nucl. Studies;
  AUTHOR = Szczekowski, Marek;
  AUTHOR = Ukleja, Artur;
ASTR;
  AFFILIATION = Bucharest, IFIN-HH;
  AUTHOR = Burducea, Ion;
  AUTHOR = Coca, Cornelia;
  AUTHOR = Dogaru, Marius;
  AUTHOR = Grecu, Alexandru;
  AUTHOR = Maciuc, Florin;
  AUTHOR = Muresan, Raluca;
  AUTHOR = Orlandea, Marius;
  AUTHOR = Pavel-Nicorescu, Carmen;
  AUTHOR = Popovici, Bogdan;
  AUTHOR = Stoica, Sabin;
  AUTHOR = Straticiuc, Mihai;
  AUTHOR = Teodorescu, Eliza;
ASTR;
  AFFILIATION = St. Petersburg, INP;
  AUTHOR = Alkhazov, Georgy;
  AUTHOR = Bondar, Nikolay;
  AUTHOR = Dzyuba, Alexey;
  AUTHOR = Maev, Oleg;
  AUTHOR = Sagidova, Naylya;
  AUTHOR = Shcheglov, Yury;
  AUTHOR = Vorobyev, Alexey;
ASTR;
  AFFILIATION = Moscow, ITEP;
  AUTHOR = Balagura, Vladislav;
  AUTHOR = Belogurov, Sergey;
  AUTHOR = Belyaev, Ivan;
  AUTHOR = Egorychev, Victor;
  AUTHOR = Golubkov, Dmitry;
  AUTHOR = Golutvin, Andrey;
  AUTHOR = Kvaratskheliya, Tengiz;
  AUTHOR = Machikhiliyan, Irina V.;
  AUTHOR = Polikarpov, Sergey;
  AUTHOR = Savrina, Darya;
  AUTHOR = Semennikov, Alexander;
  AUTHOR = Shatalov, Pavel;
  AUTHOR = Shevchenko, Vladimir;
  AUTHOR = Zhokhov, Anatoly;
ASTR;
  AFFILIATION = SINP, Moscow;
  AUTHOR = Berezhnoy, Alexander;
  AUTHOR = Komarov, Ilya;
  AUTHOR = Korolev, Mikhail;
  AUTHOR = Leflat, Alexander;
  AUTHOR = Nikitin, Nikolay;
  AUTHOR = Savrina, Darya;
ASTR;
  AFFILIATION = Moscow, INR;
  AUTHOR = Filippov, Sergey;
  AUTHOR = Gushchin, Evgeny;
  AUTHOR = Kravchuk, Leonid;
  AUTHOR = Mazurov, Alexander;
ASTR;
  AFFILIATION = Novosibirsk, IYF;
  AUTHOR = Bondar, Alexander;
  AUTHOR = Eidelman, Semen;
  AUTHOR = Krokovny, Pavel;
  AUTHOR = Kudryavtsev, Vasily;
  AUTHOR = Poluektov, Anton;
  AUTHOR = Shekhtman, Lev;
  AUTHOR = Vorobyev, Vitaly;
ASTR;
  AFFILIATION = Serpukhov, IHEP;
  AUTHOR = Artamonov , Alexander;
  AUTHOR = Belous, Konstantin;
  AUTHOR = Dzhelyadin, Rustem;
  AUTHOR = Guz, Yury;
  AUTHOR = Novoselov, Alexey;
  AUTHOR = Obraztsov, Vladimir;
  AUTHOR = Romanovsky, Vladimir;
  AUTHOR = Shapkin, Mikhail;
  AUTHOR = Yushchenko, Oleg;
ASTR;
  AFFILIATION = Barcelona U.;
  AUTHOR = Abellan Beteta, Carlos;
  AUTHOR = Calvo Gomez, Miriam;
  AUTHOR = Camboni, Alessandro;
  AUTHOR = Comerma-Montells, Albert;
  AUTHOR = De Oyanguren Campos, Maria Arantza;
  AUTHOR = Garrido, Lluis;
  AUTHOR = Graciani Diaz, Ricardo;
  AUTHOR = Grauges, Eugeni;
  AUTHOR = Lopez Asamar, Elias;
  AUTHOR = Perez-Calero Yzquierdo, Antonio;
  AUTHOR = Picatoste Olloqui, Eduardo;
  AUTHOR = Potterat, Cedric;
  AUTHOR = Rives Molina, Vincente;
  AUTHOR = Ruiz, Hugo;
  AUTHOR = Ruiz Valls, Pablo;
  AUTHOR = Vazquez Gomez, Ricardo;
  AUTHOR = Vilasis-Cardona, Xavier;
ASTR;
  AFFILIATION = Santiago de Compostela U.;
  AUTHOR = Adeva, Bernardo ;
  AUTHOR = Alvarez Cartelle, Paula;
  AUTHOR = Cid Vidal, Xabier;
  AUTHOR = Dosil Suarez, Alvaro;
  AUTHOR = Fernandez Albor, Victor;
  AUTHOR = Gallas Torreira, Abraham;
  AUTHOR = Hernando Morata, Jose Angel;
  AUTHOR = Pazos Alvarez, Antonio;
  AUTHOR = Perez Trigo, Eliseo;
  AUTHOR = Plo Casasus, Maximo;
  AUTHOR = Rodriguez Perez, Pablo;
  AUTHOR = Romero Vidal, Antonio;
  AUTHOR = Saborido Silva, Juan Jose;
  AUTHOR = Sanmartin Sedes, Brais;
  AUTHOR = Santamarina Rios, Cibran;
  AUTHOR = Seco, Marcos;
  AUTHOR = Vazquez Regueiro, Pablo;
ASTR;
  AFFILIATION = CERN;
  AUTHOR = Alessio, Federico;
  AUTHOR = Alves Jr, Antonio;
  AUTHOR = Barschel, Colin;
  AUTHOR = Blake, Thomas;
  AUTHOR = Buytaert, Jan;
  AUTHOR = Campana, Pierluigi;
  AUTHOR = Cattaneo, Marco;
  AUTHOR = Charpentier, Philippe;
  AUTHOR = Ciba, Krzystof;
  AUTHOR = Clemencic, Marco;
  AUTHOR = Closier, Joel;
  AUTHOR = Collins, Paula;
  AUTHOR = Corti, Gloria;
  AUTHOR = Couturier, Benjamin;
  AUTHOR = D'Ambrosio, Carmelo;
  AUTHOR = Dijkstra, Hans;
  AUTHOR = Easo, Sajan;
  AUTHOR = Ferro-Luzzi, Massimiliano;
  AUTHOR = Fitzpatrick, Conor;
  AUTHOR = Forty, Roger;
  AUTHOR = Frank, Markus;
  AUTHOR = Frei, Christoph;
  AUTHOR = Gaspar, Clara;
  AUTHOR = Gershon, Timothy;
  AUTHOR = Gligorov, Vladimir;
  AUTHOR = Golutvin, Andrey;
  AUTHOR = Granado Cardoso, Luis Alberto;
  AUTHOR = Gys, Thierry;
  AUTHOR = Haen, Christophe;
  AUTHOR = van Herwijnen, Eric;
  AUTHOR = Jacobsson, Richard;
  AUTHOR = Jost, Beat;
  AUTHOR = Karacson, Matthias;
  AUTHOR = Karbach, Moritz;
  AUTHOR = Kerzel, Ulrich;
  AUTHOR = Kvaratskheliya, Tengiz;
  AUTHOR = Lacarrere, Daniel;
  AUTHOR = Lanciotti, Elisa ;
  AUTHOR = Lanfranchi, Gaia;
  AUTHOR = Langenbruch, Christoph;
  AUTHOR = Leflat, Alexander;
  AUTHOR = Lindner, Rolf;
  AUTHOR = Liu, Guoming;
  AUTHOR = Lohn, Stefan;
  AUTHOR = Maev, Oleg;
  AUTHOR = Matev, Rosen;
  AUTHOR = Mathe, Zoltan ;
  AUTHOR = Mazurov, Alexander;
  AUTHOR = Neufeld, Niko;
  AUTHOR = Oldeman, Rudolf;
  AUTHOR = Panman, Jacob;
  AUTHOR = Pepe Altarelli, Monica;
  AUTHOR = Rauschmayr, Nathalie;
  AUTHOR = Roiser, Stefan;
  AUTHOR = Ruf, Thomas;
  AUTHOR = Schindler, Heinrich;
  AUTHOR = Schmidt, Burkhard;
  AUTHOR = Schopper, Andreas;
  AUTHOR = Schwemmer, Rainer;
  AUTHOR = Shapoval, Illya;
  AUTHOR = Shears, Tara;
  AUTHOR = Soomro, Fatima;
  AUTHOR = Stagni, Federico;
  AUTHOR = Subbiah, Vijay Kartik;
  AUTHOR = Szczypka, Paul;
  AUTHOR = Teubert, Frederic;
  AUTHOR = Thomas, Eric;
  AUTHOR = Tonelli, Diego;
  AUTHOR = Ubeda Garcia, Mario;
  AUTHOR = Vesterinen, Mika;
  AUTHOR = Wicht, Jean;
  AUTHOR = Wyllie, Kenneth;
  AUTHOR = Xie, Yuehong;
  AUTHOR = Zvyagin, Alexander;
ASTR;
  AFFILIATION = LPHE, Lausanne;
  AUTHOR = Bay, Aurelio;
  AUTHOR = Blanc, Frederic;
  AUTHOR = Bressieux, Joel;
  AUTHOR = Chen, Pujiang;
  AUTHOR = Cowan, Greig;
  AUTHOR = Dupertuis, Frederic;
  AUTHOR = Fave, Vincent ;
  AUTHOR = Haefeli, Guido;
  AUTHOR = Jaton, Pierre;
  AUTHOR = Keune, Anne;
  AUTHOR = Komarov, Ilya;
  AUTHOR = La Thi, Viet Nga;
  AUTHOR = Lopez-March, Neus;
  AUTHOR = Luisier, Johan;
  AUTHOR = Marki, Raphael;
  AUTHOR = Muster, Bastien;
  AUTHOR = Nakada, Tatsuya;
  AUTHOR = Nguyen, Anh Duc;
  AUTHOR = Nguyen, Thi-Dung;
  AUTHOR = Nguyen-Mau, Chung;
  AUTHOR = Prisciandaro, Jessica;
  AUTHOR = Puig Navarro, Albert;
  AUTHOR = Rakotomiaramanana, Barinjaka;
  AUTHOR = Rouvinet, Julien;
  AUTHOR = Schneider, Olivier;
  AUTHOR = Szczypka, Paul;
  AUTHOR = Tourneur, Stephane;
  AUTHOR = Tran, Minh Tam;
  AUTHOR = Veneziano, Giovanni;
ASTR;
  AFFILIATION = Zurich U.;
  AUTHOR = Anderson, Jonathan;
  AUTHOR = Bernet, Roland;
  AUTHOR = Bowen, Espen Eie;
  AUTHOR = Bursche, Albert;
  AUTHOR = Chiapolini, Nicola;
  AUTHOR = De Cian, Michel;
  AUTHOR = Elsasser, Christian;
  AUTHOR = Muller, Katharina;
  AUTHOR = Salzmann, Christophe;
  AUTHOR = Serra, Nicola;
  AUTHOR = Steinkamp, Olaf;
  AUTHOR = Storaci, Barbara;
  AUTHOR = Straumann, Ulrich;
  AUTHOR = Tobin, Mark;
  AUTHOR = Tresch, Marco;
  AUTHOR = Vollhardt, Achim;
ASTR;
  AFFILIATION = Kharkov, KIPT;
  AUTHOR = Dovbnya, Anatoliy;
  AUTHOR = Kandybei, Sergii;
  AUTHOR = Raniuk, Iurii;
  AUTHOR = Shapoval, Illya;
  AUTHOR = Shevchenko, Oksana;
ASTR;
  AFFILIATION = Kiev, INR;
  AUTHOR = Iakovenko, Viktor;
  AUTHOR = Okhrimenko, Oleksandr;
  AUTHOR = Pugatch, Valery;
ASTR;
  AFFILIATION = Bristol U.;
  AUTHOR = Adinolfi, Marco;
  AUTHOR = Benton, Jack;
  AUTHOR = Brook, Nicholas;
  AUTHOR = Cook, Andrew;
  AUTHOR = Coombes, Matthew;
  AUTHOR = Hampson, Thomas;
  AUTHOR = Harnew, Samuel;
  AUTHOR = Naik, Paras;
  AUTHOR = Rademacker, Jonas;
  AUTHOR = Souza, Daniel;
  AUTHOR = Velthuis, Jaap;
  AUTHOR = Voong, David;
ASTR;
  AFFILIATION = Cambridge U.;
  AUTHOR = Barter, William;
  AUTHOR = Bettler, Marc-0livier;
  AUTHOR = Cliff, Harry;
  AUTHOR = Garra Tico, Jordi;
  AUTHOR = Gibson, Valerie;
  AUTHOR = Gregson, Sam;
  AUTHOR = Haines, Susan;
  AUTHOR = Jones, Christopher;
  AUTHOR = Ward, David;
  AUTHOR = Wotton, Stephen;
  AUTHOR = Wright, Simon;
ASTR;
  AFFILIATION = Warwick U.;
  AUTHOR = Back, John;
  AUTHOR = Craik, Daniel Charles;
  AUTHOR = Dossett, David;
  AUTHOR = Gershon, Timothy;
  AUTHOR = Kreps, Michal;
  AUTHOR = Latham, Thomas;
  AUTHOR = Pilar, Tomas;
  AUTHOR = Poluektov, Anton;
  AUTHOR = Reid, Matthew;
  AUTHOR = Silva Coutinho, Rafael;
  AUTHOR = Whitehead, Mark;
  AUTHOR = Williams, Matthew;
ASTR;
  AFFILIATION = Rutherford;
  AUTHOR = Easo, Sajan;
  AUTHOR = Nandakumar, Raja;
  AUTHOR = Papanestis, Antonios;
  AUTHOR = Patrick, Glenn;
  AUTHOR = Ricciardi, Stefania;
  AUTHOR = Smith, Edmund;
  AUTHOR = Williams, Matthew;
  AUTHOR = Wilson, Fergus;
ASTR;
  AFFILIATION = Edinburgh U.;
  AUTHOR = Benson, Sean;
  AUTHOR = Carranza-Mejia, Hector;
  AUTHOR = Clarke, Peter;
  AUTHOR = Currie, Robert;
  AUTHOR = Eisenhardt, Stephan;
  AUTHOR = Fardell, Gemma;
  AUTHOR = Ferguson, Dianne;
  AUTHOR = Lambert, Dean;
  AUTHOR = Luo, Haofei;
  AUTHOR = Muheim, Franz;
  AUTHOR = Needham, Matthew;
  AUTHOR = Playfer, Stephen;
  AUTHOR = Sparkes, Ailsa;
  AUTHOR = Xie, Yuehong;
  AUTHOR = Young, Ross;
ASTR;
  AFFILIATION = Glasgow U.;
  AUTHOR = Alexander, Michael;
  AUTHOR = Beddow, John;
  AUTHOR = Eklund, Lars;
  AUTHOR = Hynds, Daniel;
  AUTHOR = Ogilvy, Stephen;
  AUTHOR = Pappagallo, Marco;
  AUTHOR = Sail, Paul;
  AUTHOR = Soler, Paul;
  AUTHOR = Spradlin, Patrick;
ASTR;
  AFFILIATION = Liverpool U.;
  AUTHOR = Affolder, Anthony;
  AUTHOR = Bowcock, Themistocles;
  AUTHOR = Brown, Henry;
  AUTHOR = Casse, Gianluigi;
  AUTHOR = Donleavy, Stephanie;
  AUTHOR = Hennessy, Karol;
  AUTHOR = Hicks, Emma;
  AUTHOR = Huse, Torkjell;
  AUTHOR = Hutchcroft, David;
  AUTHOR = Liles, Myfanwy;
  AUTHOR = Patel, Girish;
  AUTHOR = Rinnert, Kurt;
  AUTHOR = Shears, Tara;
  AUTHOR = Smith, Anthony;
ASTR;
  AFFILIATION = Imperial Coll., London;
  AUTHOR = Carson, Laurence;
  AUTHOR = Ciezarek, Gregory;
  AUTHOR = Cunliffe, Samuel;
  AUTHOR = Egede, Ulrik;
  AUTHOR = Golutvin, Andrey;
  AUTHOR = Hall, Samuel;
  AUTHOR = Owen, Patrick;
  AUTHOR = Parkinson, Christopher John;
  AUTHOR = Patel, Mitesh;
  AUTHOR = Petridis, Konstantin;
  AUTHOR = Richards, Alexander;
  AUTHOR = Schaack, Paul;
  AUTHOR = Sepp, Indrek;
  AUTHOR = Shires, Alexander;
  AUTHOR = Tournefier, Edwige;
  AUTHOR = Websdale, David;
ASTR;
  AFFILIATION = Manchester U.;
  AUTHOR = Appleby, Robert;
  AUTHOR = Barlow, Roger;
  AUTHOR = Bird, Thomas;
  AUTHOR = Bjornstad, Pal Marius;
  AUTHOR = Borghi, Silvia;
  AUTHOR = Brett, David;
  AUTHOR = De Capua, Stefano;
  AUTHOR = Garosi, Paola;
  AUTHOR = Gersabeck, Marco;
  AUTHOR = Harrison, Jonathan;
  AUTHOR = Hombach, Christoph;
  AUTHOR = Lafferty, George;
  AUTHOR = Mcnab, Andrew;
  AUTHOR = Moran, Dermot;
  AUTHOR = Parkes, Christopher;
  AUTHOR = Rodrigues, Eduardo;
  AUTHOR = Smith, Mark;
  AUTHOR = Urner, David;
  AUTHOR = Webber, Adam Dane;
ASTR;
  AFFILIATION = Oxford U.;
  AUTHOR = Charles, Matthew;
  AUTHOR = Gandini, Paolo ;
  AUTHOR = Gauld, Rhorry;
  AUTHOR = Gordon, Hamish ;
  AUTHOR = Greening, Edward;
  AUTHOR = Harnew, Neville;
  AUTHOR = Hill, Donal;
  AUTHOR = Hunt, Philip;
  AUTHOR = Hussain, Nazim;
  AUTHOR = John, Malcolm;
  AUTHOR = Johnson, Daniel;
  AUTHOR = Malde, Sneha;
  AUTHOR = Martin, Lauren;
  AUTHOR = Meadows, Brian;
  AUTHOR = Nomerotski, Andrey;
  AUTHOR = Powell, Andrew;
  AUTHOR = Redford, Sophie;
  AUTHOR = Smith, Edmund;
  AUTHOR = Thomas, Christopher;
  AUTHOR = Topp-Joergensen, Stig;
  AUTHOR = Torr, Nicholas;
  AUTHOR = Wilkinson, Guy;
  AUTHOR = Xing, Funai;
ASTR;
  AFFILIATION = Syracuse U.;
  AUTHOR = Artuso, Marina;
  AUTHOR = Blusk, Steven;
  AUTHOR = Borgia, Alessandra;
  AUTHOR = Britton, Thomas;
  AUTHOR = Garofoli, Justin;
  AUTHOR = Gui, Bin;
  AUTHOR = Hadjivasiliou, Christos;
  AUTHOR = Mountain, Raymond;
  AUTHOR = Pal, Bilas Kanti;
  AUTHOR = Phan, Anna;
  AUTHOR = Skwarnicki, Tomasz;
  AUTHOR = Stone, Sheldon;
  AUTHOR = Wang, Jianchun;
  AUTHOR = Xing, Zhou;
  AUTHOR = Zhang, Liming;
ASTR;
  AFFILIATION = Rio de Janeiro, Pont. U. Catol.;
  AUTHOR = Baesso, Clarissa;
  AUTHOR = Gobel, Carla;
  AUTHOR = Molina Rodriguez, Josue;
ASTR;
  AFFILIATION = Birmingham U.;
  AUTHOR = Elsby, Daniel;
  AUTHOR = Kenyon, Ian;
  AUTHOR = Lazzeroni, Cristina;
  AUTHOR = McCarthy, James;
  AUTHOR = Watson, Nigel;
ASTR;
  AFFILIATION = Rostock U.;
  AUTHOR = Grunberg, Oliver;
  AUTHOR = Hartmann, Thomas;
  AUTHOR = Vos, Christian;
  AUTHOR = Waldi, Roland;
ASTR;
  AFFILIATION = Cincinnati;
  AUTHOR = Andreassen, Rolf;
  AUTHOR = De Silva, Weeraddana;
  AUTHOR = Meadows, Brian;
  AUTHOR = Sokoloff, Michael;
ASTR;
  AFFILIATION = ;
  AUTHOR = Amerio, Silvia;
  AUTHOR = Busetto, Giovanni;
  AUTHOR = Lucchesi, Donatella ;
ASTR;
  AFFILIATION = ;
  AUTHOR = Bedeschi, Franco;
  AUTHOR = Leo, Sabato;
  AUTHOR = Morello, Michael Joseph ;
  AUTHOR = Punzi, Giovanni;
  AUTHOR = Ruffini, Fabrizio;
ASTR;
  AFFILIATION = ;
  AUTHOR = Williams, Mike;
ASTR;
  AFFILIATION = ;
  AUTHOR = Zavertyaev, Mikhail;
ASTR;
  AFFILIATION = Bari U.;
  AUTHOR = Palano, Antimo;
ASTR;
  AFFILIATION = Bologna U.;
  AUTHOR = Carbone, Angelo;
  AUTHOR = Galli, Domenico;
  AUTHOR = Perazzini, Stefano;
ASTR;
  AFFILIATION = Cagliari U.;
  AUTHOR = Manca, Giulia;
  AUTHOR = Oldeman, Rudolf;
  AUTHOR = Saitta, Biagio;
ASTR;
  AFFILIATION = Ferrara U.;
  AUTHOR = Falabella, Antonio;
  AUTHOR = Mazurov, Alexander;
  AUTHOR = Savrie, Mauro;
ASTR;
  AFFILIATION = Florence U.;
  AUTHOR = Anderlini, Lucio;
  AUTHOR = Frosini, Maddalena;
ASTR;
  AFFILIATION = Genoa U.;
  AUTHOR = Cardinale, Roberta;
  AUTHOR = Fontanelli, Flavio;
  AUTHOR = Patrignani, Claudia;
  AUTHOR = Petrolini, Alessandro;
  AUTHOR = Sannino, Mario;
ASTR;
  AFFILIATION = Milan Bicocca U.;
  AUTHOR = Calvi, Marta;
  AUTHOR = Kucharczyk, Marcin;
  AUTHOR = Perego, Davide L.;
ASTR;
  AFFILIATION = Rome U.,Tor Vergata;
  AUTHOR = Carboni, Giovanni;
  AUTHOR = Sabatino, Giovanni;
  AUTHOR = Santovetti, Emanuele;
ASTR;
  AFFILIATION = Rome U.;
  AUTHOR = Penso, Gianni;
  AUTHOR = Sarti, Alessio;
ASTR;
  AFFILIATION = Ramon Llull U., Barcelona;
  AUTHOR = Abellan Beteta, Carlos;
  AUTHOR = Calvo Gomez, Miriam;
  AUTHOR = Vilasis-Cardona, Xavier;
ASTR;
  AFFILIATION = Hanoi;
  AUTHOR = Nguyen-Mau, Chung;
ASTR;
  AFFILIATION = ;
  AUTHOR = Busetto, Giovanni;
  AUTHOR = Lucchesi, Donatella ;
ASTR;
  AFFILIATION = ;
  AUTHOR = Punzi, Giovanni;
ASTR;
  AFFILIATION = Urbino U.;
  AUTHOR = Veltri, Michele;
ASTR;
  AFFILIATION = Basilicata U., Potenza;
  AUTHOR = Auriemma, Giulio;
  AUTHOR = Satriano, Celestina;
ASTR;
  AFFILIATION = ;
  AUTHOR = Morello, Michael Joseph ;
ASTR;
  AFFILIATION = Modena U.;
  AUTHOR = Bizzeti, Andrea;
ASTR;
  AFFILIATION = ;
  AUTHOR = De Oyanguren Campos, Maria Arantza;
  AUTHOR = Ruiz Valls, Pablo;
we = yes;
s webform;

